DeepDrummer : Generating Drum Loops using Deep Learning and a Human in the Loop

DeepDrummer is a drum loop generation tool that uses active learning to learn the preferences (or current artistic intentions) of a human user from a small number of interactions. The principal goal of this tool is to enable an efficient exploration of new musical ideas. We train a deep neural network classifier on audio data and show how it can be used as the core component of a system that generates drum loops based on few prior beliefs as to how these loops should be structured. We aim to build a system that can converge to meaningful results even with a limited number of interactions with the user. This property enables our method to be used from a cold start situation (no pre-existing dataset), or starting from a collection of audio samples provided by the user. In a proof of concept study with 25 participants, we empirically demonstrate that DeepDrummer is able to converge towards the preference of our subjects after a small number of interactions.

==> related_work_old.txt <==
% gyom : Renamed to .txt so that arXiv won't be confused about this being the main file. Yeah, I know.

\gyomnote{Anna is right to say that we need some kind of mention about how DeepDrummer related to all those topics that we're just dumping here.}
\reminote{Quant à l'aspect de Active Learning, une des suggestions que j'ai placé dans l'intro inclue cette mention-là}

DeepDrummer fits in the tradition of computer music generation, and especially in the recent trend of integrating Deep Learning in a variety of ways in the music composition process. At the same time, one of the core aspects of DeepDrummer is the human in the loop, touching the realm of Active Learning in which a system will carefully select on which data points it should query a user for a label. Indeed, when DeepDrummer is incorrectly anticipating that a user will \emph{like} a certain drum loop, it will enthusiastically recommend that drum loop for rating and find out that it was wrong. This new data point will thus convey very important feedback, possibly a lot more than a random data point would.

In a way, one might also perceive DeepDrummer as a way to search the vast space of musical ideas, guided by user feedback, so there is a certain aspect of Music Recommendation Systems to it. This would be especially true if we retrofitted the generator component in DeepDrummer to yield only drum loops from an existing corpus of music by known artists.

% There is also a resemblance with Generative Adversarial Networks (GAN) in the formulation of having a generator and a discriminator. However, we are not in a situation 

\subsection{Active Learning}

Active Learning with human feedback as a learning paradigm was recently observed stark progress by the work of Akrour et al. \cite{akrour2012april}\cite{akrour2014programming}. \gyomnote{Bin voyons donc!? Le Active Learning c'est sûrement plus vieux que 2012.} The framework encompasses a learning and an optimization component collaborating with minimal human interactions. The former is designed to estimate the user's utility (or appreciation) function, while the latter explores the search space and returns appropriate candidate solutions using the first component to guide itself. In particular, Christiano et al. \cite{christiano2017deep} experienced that active learning frameworks for complex objectives, for example in RL, were efficiently converging with minimal human interactions.

Huang et al. \cite{10.1145/2557500.2557544} developed a platform that applies active learning to learn high-level synthesizer knobs by querying users about perceived sound quality. Our methods also align in that they allow a user to explore musical landscapes. The authors predict the user utility through Gaussian Processes on the symbolic representation, while we instead apply a convolutional neural network directly on the raw audio. \gyomnote{Il y a quelque chose de maladroit dans l'ordre des idées quand on parle de eux, de nous, et ensuite de eux en disant ``the authors''.}
 
\subsection{Music Generation}
 The problem of music generation has attracted a lot of attention in the recent years due to the increasing capacities of deep learning, and has been approached in a variety of ways. Many methods frame this problem as a sequence modeling problem. The general assumption is that the right probabilistic model will capture a manifold of desirable music to draw from. Such methods often draw from a Generator-Discriminator framework, where the bulk of the complexity resides in the generator process. 

% Guillaume : Je ne sais pas quel va être le meilleur endroit pour parler de notre décision de parler de "critic" au lieu de "discriminator".
 
% Traditionally, this process relies on a symbolic generation framework, mostly through RNNs [Medeot 2018, ..., ..., ...]. Others use different techniques [..., ..., ...]
 Jaques et al. \cite{jaques2017tuning} sets an agent in a Reinforcement Learning environment to produce music using a sequential model, and rewards it based on its coherence according to the rules of music theory. Even though the consensus remains that these rules are easier to set on the discriminator than on the generator, they remain to be largely hand-crafted and user-agnostic. \gyomnote{Ce point mérite un peu plus d'attention que ce qu'on lui donne présentement, et peut-être que c'est juste une question de le mentionner ailleurs quand on fait la description de notre modèle.}
 
 Music generation on raw audio has recently seen some tremendous advancements, namely from DeepMind’s WaveNet \cite{oord2016wavenet}. Though WaveNet can produce realistic-sounding music, it fails to capture global structure and melody from medium to long-range. To adress this,  \cite{manzelli2018conditioning} advocates for the use of both symbolic representation and raw audio in order to exploit the characteristics of both paradigms. OpenAI's JukeBox \cite{dhariwaljukebox} proposes a transformer-based model that successfully captures these dependencies through attention mechanisms.
 
 Dong et al. \cite{dong2018musegan} use instead a GAN framework to generate a multi-track piano-roll representation. The authors demonstrate their models' ability to generate arrangements from scratch, as well as to complete arrangements conditioned on one track. Contrasting our approach, the role of their discriminator is for the generator to yield samples from their training distribution, as opposed to learn to capture artistic intentions of a user. \gyomnote{Je ne suis plus certain quel est le bon endroit pour parler de diff\'erence entre critic/discriminateur. Peut-être que c'est ici, mais je suis moins convaincu qu'avant. Hmm.}

 The specific problem of drum loop generation has already drawn some attention. Gillick et al. \cite{gillick2019learning} as well as Wei et al. \cite{weigenerating} proposed models that are tasked with generating a symbolic drum pattern given a melodic sequence. The latter is expected to match the structure and rhythm of the song it is conditioned on by exploiting the information contained in a self-similarity matrix (SSM), while the former instead uses a Seq2Seq and recurrent variational Information Bottleneck models.
 

\subsection{Music Recommendation Systems}
 Capturing the musical preferences of users has long been a central subject of interest in the realm of music information retrieval (MIR). Recommendations are either agnostic to the content features \cite{Koren2015Advances}, or establish recommendations based on audio resemblance between songs \cite{bogdanov2011content, lops2011content, zangerle2018content}. In particular, Zangerle et al. argue over the limitations of Music Recommender Systems (MRS) based purely on the similarities between the ratings and listening habits of users without factoring in the audio characteristics of such a system. Therefore, hybrids methods have been put forth \cite{burke2002hybrid, gouvert2018matrix}.
  Notably, Gouvert et al. \cite{gouvert2018matrix} ascribe modalities to every song using matrix co-factorisation methods to perform recommendation and tag labelling. Van den Oord et al. \cite{van2013deep} use CNNs paired with Bag-of-Words methods to cluster songs based on their latent space representation. Similarly, Watanabe et al. \cite{watanabe2019query} use a variety of latent vector reduction methods, including bag-of-words on audio and vocabulary dimensionality reduction methods on lyric, to facilitate music exploration through latent space similarity of song features. These works illustrate the fact that users tastes differ significantly, but can still be leveraged for valuable recommendations.
 
 % Guillaume : It's good to have a paragraph on MRS, but we'll have to make sure that our reader has in mind the fact that we are not a MRS in the classical sense of the word. Comparing ourselves to a MRS was more of a useful analogy than an actual description of what we do, so let's be careful to manage the reader's state of mind with such a paragraph, especially if it comes at the very beginning of the Related Work section.



% Some of the naming conventions overlaps with that of Generative Adversarial Networks [REF], but we are not 

\subsection{Other ? [TODO : Find title.]}

\gyomnote{Pour moi, \c{c}a c'est le paragraphe qui jase le mieux au lieu de mitrailler les r\'f\'erences. Je le verrais peut-\^etre mieux comme candidat de premier paragraphe.}

\reminote{J'ai l'impression que la discussion que tu as ici se base sur une similarité vraiment mince entre notre papier et [8]. Ça pourrait être bien de transférer l'intuition que tu cherches à partager dans le paragraph de [11].}

The motivation and framing for our work shares a lot with \cite{NIPS2007_3219} in which the authors use Gaussian Processes in order to navigate a complex space of parameters based on minimal user feedback. Their motivating use case involves graphics rendering in which the meaning of the exposed parameters does not translate intuitively into the visual output of the system. Humans are very good at discerning that something is wrong in the visual output, or at comparing two outputs \reminote{\cite{wilson2012bayesian} explained it very well in the first paragraph of their introduction}, so it would make sense for a system to capitalize on this ability. % instead of requiring the users to manually find the correct parameter values that will yield their desired output. 
Our work differs from that of \cite{NIPS2007_3219} in many ways, but at the core of it, both attempt to present the user with a simplified interface to complex system, based on the ability of the human user easily compare the quality of two outputs. The main difference is that they approach a search problem cast as an optimisation problem (i.e. find the settings that correspond most closely to what the user visualized), whereas we are interested in providing the user with a diverse collection of samples coming from many regions of high desirability.


[Noah Walters drum with hand-crafted features.]

%Many methods for machine generation of music tend to approach this as sequence modeling \cite{lavrenko2003polyphonic, johnson2017generating, huang2018music, boulangermodeling, thickstun2018coupled, roberts2018hierarchical, huang2019counterpoint}. The general assumption is that with the proper probabilistic model, connected in the right way, we can sample from the model to obtain good music. Certain tricks are involved (e.g. block Gibbs sampling \cite{huang2019counterpoint}, but the core idea is that the bulk of the complexity resides in the generator process.

%Our approach shares with that of \cite{jaques2017tuning} where a agent in a Reinforcement Learning environment will produce music with a sequential model, but it will be also rewarded based on the classic rules of music theory. Those rules are hand-coded by the authors. Like the other approaches mentioned earlier, the complexity of those rules is much less than the complexity of the generative model that precedes them.

% TODO : Read jaques2017tuning again to be sure that I'm not blundering.

% TODO : Maybe it would be nice to have an image here what I want to convey when it comes to "where the complexity resides".

% TODO : Get the references from this paper: http://archives.ismir.net/ismir2019/paper/000036.pdf



% This paper talks about how to evaluate a paper when it comes to "creativity".
% It's a huge 30-pages brick, and I don't know if there is something
% applicable to our situation, but it might be relevant to cite it if
% we decided to use an experimental protocol that resembles it in any way.
% https://kar.kent.ac.uk/42379/1/evaluatingComputationalCreativity2.pdf
% \cite{jordanous2012standardised}
% That one would be relevant for the same reasons.
% http://webprojects.eecs.qmul.ac.uk/marcusp/papers/PearceWigginsCC07.pdf
% \cite{pearce2007evaluating}


% Suggested by Anna:
% https://openai.com/blog/fine-tuning-gpt-2/

TODO: Mention applications that do this. There's a ton of drumming apps that generate random patterns.

==> unused.txt <==

\subsection{User interaction}\label{sec:interaction}

[Show a capture of the user interaction with the tool.
Explain that we collect the samples to form a dataset
and that the model trains in the background.]

[Schedule of things to ask the user.]

In the usual Active Learning setup, we are often interested in querying the user about the most difficult examples near the classification boundary.
In the regions where the classifier is known to performing well already,
there is no use asking the user about labels.

In our particular setup, however, the key difference is that our goal is to present the user with a variety of \emph{good} samples that they can use in their artistic endeavors; the classifier is only a byproduct of this process, and so are the \emph{bad} samples.
When a sample is near the decision boundary \emph{for our specific human user},
it is usually because its value or usefulness is not convincing.
We believe that those samples are not amazing creations that genuinely please 50\% of the population and highly irritates the other 50\%, but rather samples that are bland and uninteresting.

%Those samples are not desirable to visit, and we will call informally call them \emph{meh} just for the purposes of this short discussion on the topic.

If the trained classifier does a perfect job at modeling the user preferences,
then ultimately it does not want to present the user with uninteresting samples any more than it would want to present the user with \emph{bad} samples.

If the trained classifier does NOT do a perfect job at modeling the user preferences, then the question is to determine what kind of sample it should try to generate. Given the propensity for the process to be mistaken about samples that it thinks are good/bad, then we might as well try to generate values from these extremes and get feedback from the user. It would be unreasonable to expect the process to generate an endless stream of good loops, so there will be plenty of mistakes done, and the classifier can learn from all those mistakes. It does not need to resort to asking questions near its decision boundary.

In our own personal use of the tool, we have observed that in the early steps of training, asking for a bad sample often leads to interesting results that should be classified as good. Because of this reason, we have decided to allow the user to decide which one they want to hear next. However, for the purposes of running experiments in section REFERENCE, we have decided to use a fixed schedule to standardize the process across our human volunteers. This is described in Figure REF.

\subsection{Analyzing the classifier}\label{sec:expr-classifier}

[Describe experiment with train/valid/test in order to demonstrate the ability
of the classifier to detect good/bad. Basically, just hyperparameter search with orion.]

[Plot with valid/test performance. Not exactly sure the format that it will take.]

\subsection{Diversity of outputs}\label{sec:diversity-of-outputs}
The authors of \cite{NIPS2007_3219} start from the assumption that the user (i.e. the artist) has a specific idea already in mind that they simply have difficulty translating into parameters. We are not in such a situation because we want instead to suggest a wide variety of drum patterns that will please the user. Hypothetically, if the user really had a single idea in mind, then the classifier might learn that everything else is to be considered \emph{bad}.

We achieve a diversity of outputs simply due to the random proposals from which the hill-climbing feedback loop described in [REF].


\section{MNIST with very little data}
Commonly accepted wisdom is that Deep Learning requires massive datasets in order to work, but then it can produce better results than many other methods.
In the context of music generation where we make suggestions to an artist, we do not require the kind of 98\%+ accuracy that we expect on the MNIST dataset, for example.
We were ourselves a bit skeptical about our own approach given the small quantity of data that can be collected from the limited interactions with the human user, but after executing our idea we found that the drum loops were better than we anticipated.
We think that this phenomenon is partly due to the fact that, although there is indeed a need for a lot of data for Deep Learning methods in order to achieve state-of-the-art results, the performance of neural networks shoots up very rapidly from seeing a few data points.
To illustrate this, we trained a variant of the classic LeNet (REFERENCE) on subsets of MNIST of varying sizes. Results are shown in Figure REFERENCE. We evaluate the final performance on the actual full test set. We see that the performance reaches 80\% accuracy just from approximately 50 samples (corresponding to approximately 5 samples per MNIST digit). This kind of accuracy is bad when reading postal codes, but it might be very acceptable when proposing musical ideas for an artist.


\subsection{Human validation}

We surveyed 20 students who volunteered for the experiment. [comment about their age distribution (facultatif)] [comment about their music composition experience] [comment about their drumming experience]. To ensure consistence across user evaluations, the subjects were asked to perform the two phases with the same delay between them and to use headphones [do we do this?] [quel genre de supervision est-ce qu'on a sur les tests?]. 


The differences between the ratios of audio samples that were classified as \emph{good} by the user given the different regimes of the generator is evaluated with the non-parametric pairwise Wilcoxon test. [Describe the p-values that indicate whether good/random, random/bad and good/bad are statistically different]. [Describe the difference in mean ratio] [Note: Je suis toujours convaincu que le test simple qu'on présente ici pourrait être beaucoup plus intéressant avec la variante bayesienne-bootstrap que j'ai essayé de vous présenter, mais je doute que ISMIR s'en préoccupe beaucoup. Comme Guillaume dit, il faut être parcimonieux de nos 'weird-points']

\section{Training regimen, and the neutral label}

[Guillaume says : I like some of the things about this section, but it doesn't belong anymore. The discussion about Active Learning should be elsewhere, so I'll put this in the Appendix just to keep it at hand, but not because I'd want this section to be in the Appendix for real.]

There is an open question about what are the most informative samples to present to the user. In Active Learning, mapping out the decision boundary is very important and a system will want to query the user to get those samples correct. In our situation, however, we are ultimately not interested in that boundary because we want to present the user with only good samples. Given the ignorance and limitations that an untrained classifier has, it is normal to expect that some of the samples that it would classify as good will actually be bad (in the judgment of the user), and vice-versa.

In our own experience in using the tool, we encountered situations in which very good samples were produced by asking the model to generate very bad ones. A priori, it is hard to determine what would be the best regimen to use during training. Would it be possible to present the user with only samples that the model classifies as good, and then expect that a reasonable amount of insightful bad samples will exist in that collection?

For that reason, we have decided to settle on the following regimen in Table \ref{tab:regime}.

\begin{table}
 \begin{center}
 \begin{tabular}{|l|l|l|}
  \hline
  % & & \\
  \textbf{Phase 1} & user is told to expect & user is shown \\
  \hline
          & 50\% good, & 50\% good,  \\
          & 50\% bad   & 25\% neutral, \\
          &            & 25\% bad \\
  \hline
  \hline
  % & & \\
  \textbf{Phase 2} & user is told to expect & user is shown \\
  \hline
          & 50\% good, & 40\% good,  \\
          & 50\% bad   & 40\% bad, \\
          &            & 20\% random \\
  \hline
 \end{tabular}
\end{center}
 \caption{Table captions should be placed below the table.}
 \label{tab:regime}
\end{table}


Note that, at the beginning of our experiment, we make it clear to our user that, while the generator might attempt to generate drum loops that are good or bad, the classification that they should give should reflect their own appreciation of the drum loops. The user should not be in the business of guessing the intentions of machine; the opposite should happen.





\subsection{Training the Critic}\label{sec:training-the-critic}

\reminote{Je suis sérieusement sous l'impression que la section 3.3 peut être dissoute, et incorporée parcimonieusement dans les sections 3.2 et 3.4. }

We initialize the critic with random values for its parameters, and we train it like we train a standard neural network classifier with two categories using the cross-entropy loss. The training set is constituted of all the previous drum loops rated by the user, as well as their respective \emph{like}/\emph{dislike} ratings. The complete experimental procedure is described in more details in Section \ref{sec:experimental-protocol}, and it involves frequent retraining of the critic model as more drum loops are being labeled by the user.

For convenience reasons, we will refer to the output of the critic as $f_\omega(x) \in [0,1]$, where $x$ is a drum loop and $\omega$ are the parameters of the neural network. We will omit the parameters $\omega$ when they are clear from the context, such as when we sample from DeepDrummer at some given moment in time. Note that \figref{fig:evaluation-by-machine} presents the output of the neural network as two distinct values (that sum to 1.0), but it is more convenient for us to use a notation for $f$ that corresponds to the \emph{like} component.

Because we minimize the cross-entropy when training the critic model, it means that, for a model that generalizes well, we should expect that its output $f(x)$ will match the probability that the human user will \emph{like} $x$. In practice, we do not have such guarantees about the quality of $f$, but we can nevertheless reason about it that way.

\subsection{Markov Chain in the Space of Drum Loops}\label{sec:sampling-drum-loops}

To generate drum loops to present the user, we start with a uniformly-random grid pattern as well as a random selection of samples and then apply a sequence of perturbation to improve it.

% Old : A simple method is to do greedy hill-climbing optimization on $f$, starting from a random loop $x_0$ and finishing with some local maximum $x_N$ after $N$ iterations. We can do this by perturbing iteratively the current $x_n$ value and accepting only transitions that improve $f$.
Greedy hill-climbing optimization offers a simple method of convergence to a local maximum $x_N$ after $N$ iterations. Starting from a random drum loop $x_0$, elements in the sequence are accepted only if the transition improves the score of the critic. 

%We found that this works well in practice and we quickly reach of one the many local maxima. We did not know a priori how many variations we would find with that procedure, and we were concerned about the possibility of sampling from local minima whose quality was poor.
Although local maxima are reached quickly, there exists no guarantee they represent samples of good quality, nor that the samples this method would yield are sufficiently varied.


% Old text : In part because of those concerns, we instead used a Metropolis-Hastings scheme that samples drum loops $x$ proportionally to their value $f(x)$ as defined in Section \ref{sec:training-the-critic}. The usage of Metropolis-Hastings to build a Markov chain is a well-established method, it relies on small perturbations to the samples $x_n$ as well as the ability to quickly evaluate $f$.
% We selected this method for its flexibility and because of its ability to visit multiple modes without getting stuck. 
In part because of those concerns, we instead employ the Metropolis-Hastings method to sample drum loops. The usage of Metropolis-Hastings to build a Markov chain is well-established. In essence, we have mathematical guaranties the stationary distribution of the Markov Chain is that of $f_\omega$ up to a multiplicative constant, and the ability to sample from this distribution only relies on the capacity to quickly evaluate $f_\omega(x)$ and to apply small perturbations to our samples $x_n$. This method is flexible and has the ability to visit multiple modes of the probability function without getting stuck \cite{MacKay2002}.

This process is described in more details in Section \ref{sec:generation-metropolis-hastings} of the Appendix.

% [SUGGESTION] We note that the distribution we're trying to sample from is that of P(x|like), though it is equal to f(x) up to a multiplicative constant.

\reminote{Je pense pas que le prochain paragraph jusqu'au marqueur '!!' aide le lecteur plus qu'il lui nuit. J'aimerais qu'on puisse en discuter.}
It is worth noting here that, while $f(x)\in[0,1]$, it does not constitute a normalized probability mass function. As mentioned in Section \ref{sec:training-the-critic}, assuming that our critic is minimizing our loss properly, we have that
\begin{equation}
    f(x) \approx P\left( \textrm{user rating = like} \hspace{0.2cm} | \hspace{0.2cm} \textrm{input = } x \right).\label{eqn:mcmc_fx}
\end{equation}
Sampling drum loops with probability proportional to $f(x)$ should then be a sound idea.

\reminote{'!!' }




Our experiment described in Section \ref{sec:phase-descriptions} is decomposed into Phase I and Phase II. In Phase I, we sample from Equation (\ref{eqn:mcmc_fx}) directly, with the idea that this can help the diversity of patterns proposed, while still focusing on the ones that are more probable to be \emph{liked} by the user. In Phase II, we want to present the user with drum loops that are meant to reflect how good the model is, so instead we run Metropolis-Hastings until we hit a sample $x_n$ for which $f(x_n)\geq0.95$. That is,
%Equations (\ref{eqn:phase1p}, \ref{eqn:phase2p}) below.
\begin{eqnarray}
    \textrm{Phase I probability of $x$} & \propto & f(x) \label{eqn:phase1p}\\
    \textrm{Phase II probability of $x$} & \propto & f(x) \mathbb{I}\left(f(x) \geq 0.95 \right) \hspace{1.5em} \label{eqn:phase2p}
\end{eqnarray}
where $\mathbb{I}(\cdot)$ is the indicator function.


%\maxnote{I think this paragraph might just confuse the reader and we could shorten the text by removing it.}
%\gyomnote{Agreed, but let's leave it in comments because it was a good point that we could want to resurrect.}
%With this said, it is important to remember that despite the maximization of the critic score, the user can nonetheless \emph{dislike} generated drum loops with high critic scores. We found in practice that by minimizing the critic score, i.e. purposefully generating something bad, we frequently land on very promising drum loops that we \emph{liked}. These open up new regions of space that enrich the results presented to the user. This situation happens more often early when the critic does not know much yet about the tastes of the user.

% [Guillaume : This snippet belong to something else. I wanted to cut it, but I kinda like how it was phrased, so I put it in comments.]
% It could be possible in theory to run that procedure by querying the user many times over instead of using our trained classifier. However, this would be a bad use of our limited number of interactions with the user. It is better to run the optimization with the neural network classifier, and then query the user only at the last step when we have polished our drum pattern to the point where we think the user will appreciate it the most.
